TOI-1259Ab -- a gas giant planet with 2.7% deep transits and a bound white dwarf companion

We present TOI-1259Ab, a 1.0 Rjup gas giant planet transiting a 0.71 Rsun K-dwarf on a 3.48 day orbit. The system also contains a bound white dwarf companion TOI-1259B with a projected distance of approximately 1600 AU from the planet host. Transits are observed in nine TESS sector and are 2.7 per cent deep - among the deepest known - making TOI-1259Ab a promising target for atmospheric characterization. Our follow-up radial velocity measurements indicate a variability of semiamplitude K = 71 m/s, implying a planet mass of 0.44 Mjup. By fitting the spectral energy distribution of the white dwarf we derive a total age of 4.08 (+1.21 -0.53) Gyr for the system. The K-dwarf's light curve reveals a rotational variability with a period of 28 days, which implies a gyrochronology age broadly consistent with the white dwarf's total age.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
